S-PLUS: Exploring wide field properties of multiple populations in galactic globular clusters at different metallicities

The presence of Multiple Stellar Populations (MSPs) in Galactic Globular Clusters (GCs) is a poorly understood phenomenon. By probing different spectral ranges that are affected by different absorption lines using the multi-band photometric survey S-PLUS, we study four GCs -- NGC 104, NGC 288, NGC 3201 and NGC 7089 -- that span a wide range in metallicities. With the combination of broad and narrow-band photometry in 12 different filters from 3485A (u) to 9114A (z), we identified MSPs along the rectified red-giant branch in colour-magnitude diagrams (CMDs) and separated them using a K-means clustering algorithm. Additionally, we take advantage of the large Field of View of the S-PLUS detector to investigate radial trends in our sample. We report on six colour combinations that can be used to successfully identify two stellar populations in all studied clusters and show that they can be characterized as Na-rich and Na-poor. For both NGC 288 and NGC 7089, their radial profiles show a clear concentration of 2P. This directly supports the formation theories that propose an enrichment of the intra-cluster medium and subsequent star formation in the more dense central regions. However, in the case of NGC 3201, the trend is reversed. The 1P is more centrally concentrated, in direct contradiction with previous literature studies. NGC 104 shows a well-mixed population. We also constructed radial profiles up to 1 half-light radius of the clusters with HST data to highlight that radial differences are lost in the inner regions of the GCs and that wide-field studies are essential when studying this.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
